Feedforward control for wave disturbance rejection on floating offshore wind turbines

Floating offshore wind turbines allow wind energy to be harvested in deep waters. However, additional dynamics and structural loads may result when the floating platform is being excited by wind and waves. In this work, the conventional wind turbine controller is complemented with a novel linear feedforward controller based on wave measurements. The objective of the feedforward controller is to attenuate rotor speed variations caused by wave forcing. To design this controller, a linear model is developed that describes the system response to incident waves. The performance of the feedback-feedforward controller is assessed by a high-fidelity numerical tool using the DTU 10MW turbine and the INNWIND.EU TripleSpar platform as references. Simulations in the presence of irregular waves and turbulent wind show that the feedforward controller effectively compensates the wave-induced rotor oscillations. The novel controller is able to reduce the rotor speed variance by 26%. As a result, the remaining rotor speed variance is only 4% higher compared to operation in still water.

==> main_OLD.txt <==
@article{Lemmer_2016,
	doi = {10.1088/1742-6596/753/9/092006},
	url = {https://doi.org/10.1088%2F1742-6596%2F753%2F9%2F092006},
	year = 2016,
	month = {sep},
	publisher = {{IOP} Publishing},
	volume = {753},
	pages = {092006},
	author = {Frank Lemmer and David Schlipf and Po Wen Cheng},
	title = {Control design methods for floating wind turbines for optimal disturbance rejection},
	journal = {Journal of Physics: Conference Series},
	abstract = {An analysis of the floating wind turbine as a multi-input-multi-output system investigating the effect of the control inputs on the system outputs is shown. These effects are compared to the ones of the disturbances from wind and waves in order to give insights for the selection of the control layout. The frequencies with the largest impact on the outputs due to limited effect of the controlled variables are identified. Finally, an optimal controller is designed as a benchmark and compared to a conventional PI-controller using only the rotor speed as input. Here, the previously found system properties, especially the difficulties to damp responses to wave excitation, are confirmed and verified through a spectral analysis with realistic environmental conditions. This comparison also assesses the quality of the employed simplified linear simulation model compared to the nonlinear model and shows that such an efficient frequency-domain evaluation for control design is feasible.}
}

@inproceedings{jonkman2008influence,
  title={Influence of control on the pitch damping of a floating wind turbine},
  author={Jonkman, Jason},
  booktitle={46th AIAA Aerospace Sciences Meeting and Exhibit},
  pages={1306},
  year={2008}
}

@article{schlipf2013nonlinear,
  title={Nonlinear model predictive control of floating wind turbines},
  author={Schlipf, David and Sandner, Frank and Raach, Steffen and Matha, Denis and Cheng, Po Wen},
  year={2013}
}

@article{schlipf2015collective,
  title={Collective pitch feedforward control of floating wind turbines using lidar},
  author={Schlipf, David and Simley, Eric and Lemmer, Frank and Pao, Lucy and Cheng, Po Wen},
  year={2015}
}

@inproceedings{blondel2012reconstruction,
  title={Reconstruction and Prediction of Short-Crested Seas Based on the Application of a 3D-FFT on Synthetic Waves: Part 2—Prediction},
  author={Blondel-Couprie, E and Naaijen, P},
  booktitle={ASME 2012 31st International Conference on Ocean, Offshore and Arctic Engineering},
  pages={55--70},
  year={2012},
  organization={American Society of Mechanical Engineers Digital Collection}
}

@article{INNWIND,
  title={Design Solutions for 10 MW Floating Offshore Wind Turbines},
  author={Azcona, J and Vittori, F and Schmidt, U and Svanije, F and Kapogiannis, G and Karvelas, X and Manolas, D and Voutsinas, S and Amann, F and Faerron-Guzman, R and others},
  journal={INNWIND. EU, Deliverable D},
  volume={4},
  pages={37},
  year={2017}
}

@misc{10MWDTU,
author = {Lemmer, Frank and Raach, Steffen and Schlipf, David and Faerron-Guzm{\'a}n, Ricardo and Cheng, Po Wen},
publisher = {DaRUS},
title = "{FAST model of the SWE-TripleSpar floating wind turbine platform for the DTU 10MW reference wind turbine}",
year = {2020},
howpublished = {\url{https://doi.org/10.18419/darus-514}, DaRUS, V1 }
}


@article{LemmerThesis,
  title={Low-order modeling, controller design and optimization of floating offshore wind turbines},
  author={Lemmer, Frank},
  year={2018}
}

@article{lemmer2020multibody,
  title={Multibody modeling for concept-level floating offshore wind turbine design},
  author={Lemmer, Frank and Yu, Wei and Luhmann, Birger and Schlipf, David and Cheng, Po Wen},
  journal={Multibody System Dynamics},
  pages={1--34},
  year={2020},
  publisher={Springer}
}

@article{PWEM,
  title={Parametric wave excitation model for floating wind turbines},
  author={Lemmer, Frank and Raach, Steffen and Schlipf, David and Cheng, Po Wen},
  journal={Energy Procedia},
  volume={94},
  pages={290--305},
  year={2016},
  publisher={Elsevier}
}

@article{Falnes,
  title={On non-causal impulse response functions related to propagating water waves},
  author={Falnes, Johannes},
  journal={Applied Ocean Research},
  volume={17},
  number={6},
  pages={379--389},
  year={1995},
  publisher={Elsevier}
}
